Delving into the pixels of adversarial samples

Despite extensive research into adversarial attacks, we do not know how adversarial attacks affect image pixels. Knowing how image pixels are affected by adversarial attacks has the potential to lead us to better adversarial defenses. Motivated by instances that we find where strong attacks do not transfer, we delve into adversarial examples at pixel level to scrutinize how adversarial attacks affect image pixel values. We consider several ImageNet architectures, InceptionV3, VGG19 and ResNet50, as well as several strong attacks. We find that attacks can have different effects at pixel level depending on classifier architecture. In particular, input pre-processing plays a previously overlooked role in the effect that attacks have on pixels. Based on the insights of pixel-level examination, we find new ways to detect some of the strongest current attacks.

==> gnuplot/OLD_log_fgsm.dat <==
#Eps incv3 vgg resnet
-13 0.014 0 0
-8 0.261 0 0.001
-3 0.438 0 0.002
0 0.747 0.004 0.007
3 0.775 0.043 0.038
5 0.768 0.140 0.165
6 0.779 0.409 0.423
8 0.783 0.671 0.747


==> gnuplot/OLD_normal_fgsm.dat <==
#Eps incv3 vgg resnet
0.00012207 0.014 0 0
0.00390625 0.261 0 0.001
0.125 0.438 0 0.002
1 0.747 0.004 0.007
8 0.775 0.043 0.038
32 0.768 0.140 0.165
64 0.779 0.409 0.423
256 0.783 0.671 0.747


==> gnuplot/distance_fgsm_incv3.dat <==
# eps log2eps dist incv3
0.00012207   -13  0.00012 0.014    0.00915525
0.00390625    -8  0.0039 0.261     0.29296875
0.125         -3  0.125 0.438      9.375
0.5           -1  0.500 0.583      37.5
1              0  1.0 0.747        75
2     1  1.99 0.784                150
4     2  1.99 0.788                300
6     2.58  1.99 0.787
8     3  1.99 0.775
10    3.32  1.99 0.769
32    5  1.99 0.768
256   8  1.99 0.783


==> gnuplot/distance_fgsm_resnet.dat <==
# eps log2eps dist resnet
0.00390625  -8  0.0039 0.001
0.125       -3  0.13 0.002
1.0          0  1.0000 0.007
8.0          3  8.0 0.038
32.0         5  32 0.165
64.0         6  64 0.423
80.0         6.32  80.00 0.598
100.0        6.64  99.99 0.695
128.0        7     127.17 0.757
140.0        7.13  137.35 0.743
150.0        7.23 144.41 0.746
160.0        7.32  144.36 0.741
256.0        8  144.66 0.747
512.0        9  143.52 0.745
#1024.0     10  145.06 0.743


==> gnuplot/distance_fgsm_vgg.dat <==
# eps log2eps dist vgg
1.00  0     1.00 0.004
8.00  3     8.00 0.043
32.00 5     32.00 0.140
64.00 6     64.00 0.409
80.00 6.32  80.00 0.551
100.0 6.64  99.99 0.664
128.0 7     127.23 0.704
140.0 7.13  137.39 0.668
150.0 7.23  143.88 0.689
160.0 7.32  144.18 0.714
256.0 8     147.25 0.671
512.0 9     144.26 0.683
#1024.0 10  144.74 0.706


==> gnuplot/distance_horizontal_incv3.dat <==
# dist incv3
0 0.779
3.00 0.779


==> gnuplot/distance_horizontal_resnet.dat <==
# dist vgg
0 0.749
180 0.749


==> gnuplot/distance_horizontal_vgg.dat <==
# dist vgg
0 0.713
180 0.713


==> plot/ch0_max.txt <==
150.97919
150.81842
144.58395
151.05667
135.92224
137.54099
148.56308
151.061
151.05676
151.061
133.96542
151.061
150.95187
151.061
149.70383
150.56412
146.34201
151.00204
150.75885
140.30643
148.36948
147.51648
151.061
151.01974
126.36808
150.59894
150.10004
151.061
76.37774
150.4094
151.061
56.647865
150.14044
150.86063
109.290215
149.64896
114.63659
151.0599
150.56644
146.38239
144.6885
116.186806
148.51102
149.49316
150.0087
151.061
140.1882
150.95892
142.65894
127.62241
148.98648
151.061
150.9761
151.061
150.6853
151.00775
134.4537
149.9237
112.7788
150.68182
150.41599
151.061
150.89383
150.91534
116.813866
151.061
145.73004
146.05795
150.35165
107.76923
150.47745
142.73831
72.4909
121.044136
149.2142
151.061
150.73792
150.49359
133.18607
149.25241
135.43253
116.547676
148.80103
151.061
151.061
151.061
151.03693
151.061
80.28884
137.97958
151.061
140.0332
140.1936
151.061
144.89108
138.30594
125.88944
129.71921
150.30301
150.94879
151.061
150.1159
150.7746
145.21082
141.7456
148.76428
151.04172
151.061
151.061
150.45328
150.29272
150.44821
149.5672
118.46575
146.83136
151.04184
150.81567
149.06241
151.061
48.78121
115.17098
145.92813
93.772316
148.63611
108.313225
138.86646
150.38821
151.061
149.47827
136.15039
149.91238
149.40582
146.15402
151.02261
151.061
151.0481
137.87567
150.27802
137.2557
150.95187
150.23697
150.97226
149.77856
150.9523
149.50708
151.02277
149.24673
151.061
128.5155
149.73767
146.45395
141.50806
84.3652
150.95041
151.061
149.93744
151.061
151.061
150.39798
151.061
130.83649
114.40444
125.341805
150.90274
142.74802
146.37897
135.89877
151.05182
149.93057
147.7544
141.30219
150.99399
150.40005
148.51767
144.08905
151.01941
150.77557
151.061
121.59783
146.38113
151.061
124.96998
150.26144
148.53693
149.76764
134.78955
150.60147
151.061
151.0423
149.53171
151.061
151.061
144.13165
136.85336
151.061
150.52466
150.08224
151.061
151.061
147.49197
151.061
149.9906
147.77234
151.061
151.061
144.68228
119.92577
100.908485
101.66663
144.19086
113.62879
146.0628
151.01059
149.47888
150.90442
150.5888
107.729164
147.34079
151.061
148.6062
135.23822
150.35751
151.061
150.4798
147.58319
151.061
150.88632
151.00656
106.96273
151.061
151.061
150.68985
127.81515
149.76883
151.00659
144.89978
150.0564
148.38281
150.80908
151.061
151.0476
149.74927
150.44836
129.92877
146.89606
151.061
149.77338
132.8378
150.5326
151.04282
150.47885
151.05115
151.061
151.02002
148.8963
151.061
151.061
151.04498
96.73359
149.84909
134.13199
151.02023
151.061
151.061
150.54092
150.95703
150.0951
150.33676
148.76059
151.061
146.20425
150.20282
103.4864
100.88592
149.79562
151.01712
150.77246
150.56863
150.71503
148.59601
150.78519
150.57047
127.251396
133.22794
150.25961
151.061
130.91782
151.061
149.87012
151.061
150.50662
151.061
120.465034
151.04037
151.061
151.061
142.6464
151.061
124.87661
148.83636
151.04965
140.58203
150.79044
150.63632
137.3269
148.13483
111.55157
147.90167
150.26474
151.061
150.06241
150.5169
151.02982
144.67444
150.13101
140.44888
147.68323
106.861855
141.66763
83.88918
98.00591
138.8866
124.51615
114.47535
78.7167
150.93353
151.061
145.95505
136.4147
147.14627
150.16403
146.3899
142.5812
148.69696
148.73947
91.612816
141.6384
150.98785
136.17294
139.21008
150.66705
151.061
138.98547
149.45358
147.07767
150.49191
131.81125
150.30301
147.44974
140.74557
150.90115
140.93042
147.16202
150.88596
150.95474
150.38358
78.04856
145.19739
145.26105
151.061
150.84018
144.86526
150.853
142.37094
151.061
151.061
150.91876
140.38702
151.061
130.05658
150.45782
134.76791
137.84528
150.64993
150.56113
151.061
134.50809
149.5054
147.44073
147.70612
149.73672
86.45353
146.91626
134.66968
150.79532
151.061
151.00894
151.061
151.061
150.0982
139.67285
127.58303
151.061
151.05945
148.46017
151.04596
150.9577
150.22357
148.1897
145.79254
151.061
143.52133
147.17847
147.35806
151.061
143.1484
151.061
151.061
135.32169
151.057
151.061
149.90799
150.9353
151.061
151.061
151.061
150.3421
149.65387
149.30759
151.061
137.55719
150.98486
143.58228
150.82697
151.061
151.061
90.88613
75.19778
148.69073
135.76147
149.0885
147.22662
151.061
150.59525
149.49759
151.061
150.39395
143.65201
141.4371
150.86722
151.061
38.40789
149.96802
113.852165
151.061
123.55364
149.29321
151.061
150.71936
151.061
146.3906
137.85281
150.91324
151.05435
137.52795
144.79428
147.60907
123.076454
151.061
150.96808
137.88681
151.061
138.92014
148.38266
150.22815
151.061
147.83875
145.65466
150.79523
138.54626
58.223152
147.9921
151.061
120.36256
151.061
148.26944
114.78103
148.84152
147.17142
150.92206
143.517
151.061
119.66271
151.061
150.89938
124.38003
151.061
147.15057
151.061
63.28074
151.061
143.30298
148.86313
150.62338
149.93033
138.98654
104.06638
150.69904
85.70324
151.03207
150.74365
151.061
151.061
149.89325
151.061
150.8334
115.838005
151.061
144.90588
114.121605
151.061
144.1181
145.52307
119.7644
137.74811
150.68442
151.0593
143.24612
129.53116
149.99622
151.061
151.061
151.061
151.061
81.77137
151.061
151.061
133.6984
19.487045
145.63666
149.20258
138.45258
148.8551
146.4701
151.03409
148.74326
151.061
150.98755
147.34393
148.13977
151.061
148.34235
151.03549
150.22125
151.04935
151.061
126.50889
150.44388
151.061
151.061
150.061
150.32559
150.08527
151.061
151.061
151.02249
150.83304
151.061
151.061
150.85004
144.41513
150.04645
151.061
151.061
150.74335
150.48593
140.10892
144.06653
150.25153
150.59998
150.2107
53.245293
151.02005
150.65329
151.061
151.061
150.73407
150.63263
150.9133
150.87332
150.95255
151.061
149.858
151.061
144.63562
149.39752
151.061
149.84525
149.63483
151.061
150.91498
81.24778
150.75552
150.89767
150.97836
148.59982
151.061
148.8067
150.15494
103.8462
151.061
151.04568
150.74777
136.11185
151.04556
149.7298
139.01828
143.80978
124.03402
147.38614
151.00693
130.09122
149.4834
125.68757
118.43192
150.99432
134.16257
151.061
151.061
149.97699
151.03986
23.958961
149.19522
131.07141
146.26453
151.061
149.6824
151.061
150.79675
151.061
151.061
146.17172
147.8952
147.8985
149.47318
149.57059
139.71622
124.51234
151.061
150.69656
145.38785
151.05353
149.37454
149.52823
147.8422
150.9801
133.06168
151.061
113.86318
148.82925
151.061
151.05197
130.75812
150.776
141.96304
148.72882
104.87954
90.24059
134.76392
132.33011
150.78275
150.18759
150.4625
151.061
150.8266
149.17996
151.05157
150.90268
150.83221
136.28882
150.0517
85.04504
105.266884
150.99286
149.4043
149.6276
148.93561
135.4075
145.14801
107.65629
131.50348
151.061
150.99042
147.03455
78.32789
150.54974
138.23425
141.50146
148.389
146.80713
143.38837
151.04868
151.061
151.061
151.061
121.946815
151.061
150.67337
151.061
149.18222
151.061
151.061
151.061
54.32778
140.99994
150.96045
151.061
148.6727
149.7604
151.061
151.061
121.1395
74.14881
150.98148
123.92585
150.58957
150.613
151.061
119.601524
150.87323
150.18774
148.19788
151.061
151.061
149.86545
151.05362
151.061
151.061
145.2445
150.53564
104.892845
150.93219
149.26346
139.75558
150.90344
132.28583
138.43872
151.061
151.061
136.89368
136.89679
149.5491
150.64273
102.80306
149.832
151.061
148.54956
147.66653
150.55573
151.04129
145.72534
146.83755
89.47317
144.63965
119.420555
151.05075
150.22952
151.061
150.94559
150.99884
147.59958
148.62814
151.061
151.061
147.99893
151.061
149.96396
149.95743
147.20581
151.061
150.76938
150.45871
151.061
150.59036
151.061
138.79745
146.15466
151.00491
120.60067
135.87723
145.2977
151.061
150.762
150.97049
149.22592
100.31332
73.880196
150.28061
151.061
150.86923
151.061
150.95245
149.84387
151.061
151.061
151.03088
151.061
151.0393
151.061
141.38135
148.371
150.52951
146.61609
151.061
151.0409
82.79539
140.818
151.061
149.89902
151.061
35.838753
150.56036
150.55661
29.185738
150.24747
151.061
145.78229
150.51288
150.77628
150.12448
151.061
151.061
151.061
141.42972
119.064476
150.43869
149.62646
151.061
150.56888
144.87686
151.061
150.25833
151.061
127.766594
151.061
93.82389
125.11675
151.061
136.31558
146.57593
126.665764
150.7081
151.0437
149.03143
149.16315
145.56503
125.2199
133.6654
146.27835
151.061
129.09341
150.80472
122.21273
129.56961
150.7377
151.061
145.6051
150.73251
128.78601
150.23056
151.061
132.65326
151.061
151.061
150.33008
150.90082
151.061
149.15503
150.75552
147.09903
151.061
151.04529
125.79583
149.63239
147.25076
150.46515
149.41904
151.05249
126.37461
150.91629
151.061
148.13947
113.602684
145.58322
132.44681
68.50051
151.061
151.061
108.82369
141.76178
101.70498
86.814186
70.14663
149.75009
150.72104
151.061
135.37033
149.88513
124.116646
144.39136
129.26413
151.061
115.89109
126.78191
151.03488
77.44715
151.061
145.38452
149.00302
151.061
151.061
132.11859
149.66852
92.232155
137.92133
149.90671
151.061
151.061
149.92902
145.2941
150.70322
148.6629
151.061
134.88126
149.43
129.38171
151.061
151.061
146.48962
136.29443
127.94897
151.061
144.05597
132.85858
151.00006
94.139656
147.81006
119.802345
145.65549
137.90833
150.72684
151.05804
145.84052
151.061
131.26312
87.70846
150.8222
150.44
104.175224
150.90192
151.00308
78.98789
148.4451
140.26883
149.74619
151.061
151.061
148.43686
149.89508
150.97214
150.7125
151.02786
151.061
151.061
150.78323
145.16797
112.31344
151.061
69.899635
151.061
145.60422
151.061
150.90036
151.061
151.061
151.061
111.92097
134.43433
150.9021
132.3281
149.21057
148.87048
148.70337
151.061
150.85733
150.85873
135.82861
150.45874
143.95447
150.88348
148.764
151.061
137.13672
125.11851
149.96176
148.96786
106.87255
150.9295
150.9017
151.06024
141.939733445


19.487045
141.939733445
151.061

18.5173178594591



==> plot/ch0_min.txt <==
-97.799736
-103.92998
-77.93123
-103.939
-103.939
-103.24848
-103.939
-102.326324
-103.69461
-103.63834
-103.067474
-102.354744
-103.939
-103.47752
-103.72811
-103.939
-98.88051
-103.939
-102.845345
-86.79378
-103.939
-100.922066
-103.923996
-103.939
-101.30357
-94.683846
-103.92426
-102.52044
-102.52671
-103.09233
-103.939
-103.939
-103.939
-95.80582
-103.9314
-95.06652
-103.80916
-103.295364
-102.56376
-103.85976
-103.939
-99.51537
-103.379944
-91.48129
-103.939
-95.431694
-96.2321
-103.939
-103.190025
-103.93708
-103.705986
-103.939
-103.939
-98.64708
-103.939
-103.74148
-103.936485
-103.78741
-75.61242
-103.9146
-96.08221
-103.939
-103.939
-92.011795
-103.939
-95.67462
-103.939
-79.86298
-103.939
-103.939
-102.25949
-101.207726
-103.152245
-103.939
-100.71163
-103.939
-103.1012
-103.853676
-103.939
-103.93668
-103.23863
-103.939
-103.4963
-91.293526
-103.53833
-103.9264
-103.939
-102.13368
-103.939
-103.867386
-98.9252
-102.615005
-98.851746
-99.11901
-103.445206
-103.939
-103.939
-99.70712
-103.939
-103.939
-103.841415
-103.939
-52.14155
-100.45628
-90.854904
-103.939
-101.79164
-98.13027
-103.939
-103.03818
-103.939
-103.621956
-102.91239
-103.81443
-102.88324
-102.50668
-103.939
-85.451614
-100.83609
-103.939
-90.31631
-103.53695
-103.92449
-103.649055
-103.939
-103.89006
-103.939
-103.839966
-101.82777
-101.74238
-103.73227
-103.939
-102.37719
-101.54456
-103.939
-103.9046
-103.939
-103.939
-103.939
-103.594536
-96.611824
-97.85289
-103.939
-103.939
-103.5339
-103.939
-103.939
-103.939
-103.12662
-103.939
-99.01037
-94.19675
-102.658775
-103.92358
-103.939
-103.939
-103.939
-103.939
-103.76002
-103.926506
-103.939
-103.47038
-103.78143
-103.37658
-103.83281
-103.93735
-103.939
-103.90862
-103.939
-103.939
-95.43058
-102.30689
-103.34721
-100.96848
-60.496384
-103.939
-103.939
-102.61186
-103.3687
-96.71099
-103.939
-103.890884
-103.939
-103.939
-103.939
-103.85832
-103.726
-103.93712
-93.89996
-103.939
-96.76267
-103.939
-102.76919
-103.939
-96.335106
-103.40638
-84.44453
-71.605255
-84.328094
-102.702965
-103.939
-103.939
-103.38138
-95.43181
-103.939
-98.57002
-101.67231
-103.93829
-103.91766
-92.98191
-103.87143
-103.939
-103.939
-103.939
-94.66556
-99.92426
-103.939
-103.939
-103.939
-101.48692
-78.60308
-101.555626
-103.939
-103.939
-103.341255
-103.92109
-103.939
-103.939
-100.22789
-103.39927
-103.939
-93.5647
-103.81073
-103.939
-103.939
-103.939
-101.938095
-103.939
-103.939
-103.73504
-95.461296
-103.809044
-102.39827
-103.939
-103.76169
-103.939
-103.89598
-94.85001
-102.75263
-90.836945
-103.93217
-90.09558
-88.34328
-103.93309
-103.65326
-103.939
-103.939
-103.62169
-103.92272
-103.939
-103.939
-103.57476
-73.454056
-103.939
-98.23203
-74.89032
-92.411026
-87.37082
-103.939
-103.939
-103.939
-103.939
-102.882774
-94.13844
-103.808075
-103.939
-101.98172
-103.79997
-103.72409
-95.01456
-103.939
-103.929016
-103.92064
-103.939
-103.939
-103.939
-102.47084
-103.72745
-103.667816
-103.939
-103.61938
-103.939
-103.939
-88.98834
-103.939
-91.56427
-103.939
-103.65822
-103.939
-103.939
-103.936584
-103.878624
-102.59672
-102.42502
-103.89838
-103.939
-103.939
-102.7957
-103.939
-52.206802
-103.893524
-103.939
-103.862206
-103.47307
-103.839714
-103.939
-103.939
-101.295784
-95.64703
-102.84674
-103.78264
-84.732124
-102.32494
-55.257042
-103.939
-103.939
-103.939
-99.15681
-103.93463
-103.920715
-103.939
-103.60043
-97.90146
-103.54641
-103.93343
-103.88812
-97.15865
-102.083176
-103.14871
-103.939
-103.939
-103.939
-103.84195
-102.58127
-103.939
-99.65284
-103.939
-66.99994
-103.939
-102.12497
-103.23887
-102.86772
-103.72515
-103.9192
-103.93318
-102.20919
-100.44762
-103.93803
-103.939
-103.939
-35.984924
-103.90904
-103.61688
-101.94467
-103.939
-103.939
-103.58677
-103.939
-103.939
-59.4353
-103.939
-98.62195
-103.380264
-103.939
-103.939
-103.939
-85.77054
-103.939
-103.50862
-103.939
-96.08303
-103.300125
-98.63682
-103.939
-92.92454
-103.939
-103.939
-103.939
-103.91378
-103.891556
-103.69817
-103.83005
-103.08917
-103.50404
-103.939
-103.939
-103.939
-103.6179
-103.91175
-103.939
-103.939
-103.939
-103.939
-103.939
-97.31294
-96.478546
-102.95743
-102.18818
-81.75601
-103.939
-103.939
-102.53938
-103.939
-102.4872
-103.01712
-103.28633
-103.939
-103.939
-103.846306
-103.939
-99.345085
-103.939
-103.939
-103.875534
-103.93694
-103.939
-103.939
-103.939
-103.939
-103.939
-103.78649
-103.939
-103.939
-103.939
-103.87189
-103.81861
-103.939
-103.750336
-103.939
-103.939
-103.65925
-103.89996
-95.102455
-103.939
-101.64288
-101.32473
-103.92596
-84.55301
-103.602684
-100.03789
-103.53507
-103.939
-103.939
-103.939
-103.012596
-103.939
-95.341034
-102.964966
-103.939
-98.342094
-102.89974
-103.939
-103.68039
-82.56585
-103.57944
-103.63494
-103.645294
-103.939
-103.939
-103.939
-103.84756
-76.58583
-103.939
-97.025345
-99.77498
-97.72581
-102.04596
-102.87438
-103.75308
-103.939
-102.02035
-66.34686
-92.68865
-103.61791
-103.59721
-103.51069
-96.355675
-103.939
-98.56665
-103.939
-103.939
-91.28717
-103.939
-103.9298
-102.560875
-103.939
-103.939
-103.8374
-103.939
-103.748116
-103.939
-75.09094
-103.64879
-103.924065
-97.55745
-103.77908
-96.89329
-103.939
-103.939
-91.282234
-96.42401
-103.939
-103.939
-103.939
-103.939
-103.939
-102.788864
-103.939
-103.071434
-101.08702
-99.53974
-103.7459
-83.6835
-103.806175
-65.534
-103.939
-98.10917
-102.41813
-100.21085
-103.575386
-102.19105
-103.7342
-103.939
-103.55617
-103.939
-103.931404
-100.039314
-103.74092
-103.939
-98.013214
-103.939
-103.939
-103.939
-103.59241
-102.36699
-102.86935
-91.23436
-101.55413
-103.500145
-102.50719
-103.939
-103.939
-70.34981
-100.3061
-103.939
-103.64421
-96.432106
-52.07442
-103.50265
-102.41229
-103.73543
-103.25731
-102.046936
-102.4146
-103.56395
-101.31446
-103.939
-103.939
-91.329765
-102.73867
-103.75477
-102.42707
-103.939
-103.939
-100.40046
-100.66989
-103.939
-103.939
-103.939
-103.939
-82.31084
-103.50974
-103.468994
-103.939
-103.90699
-103.939
-101.84076
-103.9302
-103.939
-103.939
-103.939
-99.3349
-97.342155
-103.939
-103.939
-103.92891
-103.939
-103.939
-103.939
-103.52491
-103.58969
-103.83326
-96.53407
-103.939
-103.49598
-103.939
-103.93004
-98.78177
-103.25702
-103.939
-99.84784
-103.939
-103.70481
-103.939
-99.20719
-103.939
-103.939
-103.81614
-103.939
-100.775116
-103.939
-103.939
-103.939
-103.939
-93.60152
-97.03856
-103.939
-98.87572
-103.939
-102.285446
-97.230515
-103.87869
-98.56412
-103.939
-78.04396
-103.82635
-103.939
-103.939
-103.53558
-103.63898
-103.939
-103.939
-103.939
-103.939
-94.258965
-103.939
-102.73832
-103.901955
-102.34962
-101.30954
-100.18851
-103.939
-103.553185
-94.51973
-103.939
-98.556885
-102.50373
-103.939
-103.58557
-96.9463
-103.939
-103.77968
-102.24671
-103.939
-98.4443
-103.24936
-103.00305
-103.939
-102.49644
-103.07019
-103.091866
-103.77478
-100.58902
-100.18226
-103.82066
-103.939
-103.280594
-103.939
-103.939
-103.939
-103.39668
-103.939
-103.939
-103.939
-103.939
-102.44376
-103.939
-94.37262
-101.857025
-103.939
-103.70292
-103.797195
-103.939
-98.45453
-103.939
-103.939
-103.86181
-103.939
-97.38275
-103.939
-103.81183
-103.36914
-87.230446
-67.18727
-102.981606
-87.85275
-95.42132
-103.93087
-89.53029
-103.939
-103.939
-103.13467
-103.939
-103.39185
-103.003105
-103.86419
-103.939
-102.968094
-103.9241
-103.939
-103.649376
-103.939
-98.75558
-103.17602
-86.66053
-103.939
-102.321465
-103.89655
-103.939
-103.939
-103.83037
-103.939
-103.87092
-102.947716
-103.939
-79.18365
-98.09755
-103.939
-103.14491
-97.92455
-99.881645
-103.16342
-103.939
-103.939
-103.05366
-98.17796
-85.26855
-103.939
-103.939
-103.939
-103.939
-101.85316
-93.26858
-103.939
-103.939
-103.939
-103.939
-103.939
-103.939
-103.939
-103.939
-100.11648
-103.939
-103.939
-102.90799
-103.63647
-103.939
-103.939
-103.939
-103.939
-103.939
-103.58609
-102.900665
-103.406235
-101.721954
-103.53991
-103.79159
-103.939
-103.939
-102.44032
-103.939
-103.73123
-103.931984
-103.923874
-103.939
-103.939
-103.939
-103.939
-100.18672
-103.939
-103.859795
-103.939
-95.02938
-103.004486
-103.49197
-103.939
-103.939
-103.939
-102.82486
-102.18317
-103.939
-100.9801
-103.858116
-103.939
-103.9129
-90.36331
-103.939
-103.939
-99.97316
-103.90825
-103.939
-98.12263
-102.81045
-103.56956
-92.37286
-103.939
-103.939
-86.781906
-98.83844
-103.64745
-103.939
-103.939
-103.93199
-103.25797
-103.68338
-102.8761
-101.52454
-88.80493
-103.939
-100.898445
-103.939
-102.40062
-103.87755
-103.939
-103.939
-103.939
-103.939
-103.939
-102.486336
-103.939
-103.93629
-103.939
-101.318886
-62.835007
-103.939
-93.64963
-101.66683
-103.63033
-103.57141
-99.97186
-103.939
-103.938576
-100.01525
-101.89026
-103.939
-103.92118
-87.37411
-103.939
-102.0174
-103.939
-102.63966
-103.939
-84.7933
-103.939
-103.57923
-103.939
-103.939
-102.92054
-102.27618
-103.939
-103.939
-95.51479
-99.400375
-102.53342
-103.93366
-103.939
-103.91081
-103.15629
-103.939
-102.70117
-103.39867
-94.63885
-96.44939
-103.939
-103.939
-103.939
-98.64119
-103.46339
-103.939
-97.71694
-99.8609
-103.939
-103.939
-103.85478
-101.67302
-103.753136
-103.911255
-94.115
-103.939
-103.939
-103.84042
-103.81395
-101.36334
-103.939
-103.91558
-103.939
-103.939
-84.32588
-103.939
-103.80866
-92.67376
-103.939
-103.939
-95.67986
-103.77752
-103.939
-103.939
-103.86101
-93.08056
-103.915504
-103.939
-103.939
-103.939
-103.939
-103.939
-103.56797
-103.5248
-98.19729
-103.939
-102.94834
-103.939
-103.939
-103.172745
-100.316635
-103.939
-103.79415
-103.939
-103.828995
-103.939
-102.0606
-103.939
-102.03415
-103.939
-103.931725
-102.44422
-103.939
-103.939
-103.939
-102.64998
-103.939
-103.939
-98.012634
-103.939
-103.939
-103.939
-103.939
-103.939
-103.939
-99.91977
-98.287056
-103.20476
-103.76702
-103.058525
-103.856346
-103.74103
-103.939
-103.939
-103.939
-103.41364
-78.70511
-102.28621
-103.64931
-99.6727
-103.939
-85.57578
-103.939
-102.44302
-103.939
-103.939
-103.18299
-41.74518
-103.939
-103.939
-103.939
-103.45468
-103.93825
-92.39774
-98.35342
-102.17831
-98.02243
-103.939
-101.34146
-101.24673
-103.939
-103.939
-101.61918
-103.89785
-102.16578
-103.92177
-102.84807
-101.169021415


-103.939
-101.169021415
-35.984924

7.07086899869327



==> plot/ch1_max.txt <==
138.22101
138.15875
130.45749
138.22101
92.858315
138.21783
138.22101
138.22101
138.22101
138.22101
116.96845
138.22101
137.64468
126.96322
127.902214
131.26776
128.86246
138.22101
138.12552
127.22463
138.22101
135.26239
138.22101
138.22101
114.66062
137.25272
136.57303
138.13629
-0.86857605
138.19556
138.22101
43.80787
138.22101
138.21793
105.35969
134.01031
124.992226
138.22101
138.22101
137.88525
127.36227
112.0207
136.99207
137.78006
138.22101
138.22101
130.34933
138.22101
130.85114
93.96157
134.45529
138.22101
138.22101
138.22101
138.22101
138.22101
124.614784
138.22101
105.901924
138.22101
138.22101
138.22101
138.22101
138.22101
130.5232
138.22101
138.22101
134.08032
138.13107
126.05967
137.32285
130.45819
94.35012
110.13918
138.21127
138.22101
138.22101
137.97299
109.18792
136.6355
137.67938
101.40743
135.98892
138.22101
138.22101
138.22101
138.22101
138.22101
133.47348
136.34882
138.22101
128.88293
132.6307
138.22101
133.84076
135.41498
138.0925
137.93576
133.05307
138.22101
138.22101
138.2136
138.22006
137.37961
133.06506
138.22101
138.22101
138.22
138.2089
138.18164
138.03946
137.64154
137.90195
102.8706
132.19171
137.94522
138.22101
138.15652
138.22101
116.74247
108.68044
129.84805
89.759026
135.5216
122.94085
129.93073
132.30408
138.22101
138.08273
123.63094
138.15259
135.677
122.57354
138.22101
138.22101
138.2081
137.01602
138.1796
122.142525
136.78256
137.39697
135.49036
137.83691
138.22101
137.81787
138.19614
137.50854
138.22101
129.79865
138.22101
137.12515
117.20974
84.15948
138.19629
138.22101
138.181
138.22101
138.22101
137.82
138.22101
129.03763
115.18224
116.143715
137.8728
133.51529
137.56998
136.97366
138.22101
138.22101
137.87851
104.95403
138.22101
138.14859
137.5416
131.00455
138.22101
138.22101
138.22101
124.25584
135.16055
138.22101
118.173775
137.58252
137.79813
137.9826
126.99673
136.00134
138.22101
138.22101
136.37146
138.22101
138.22101
122.132835
115.95707
138.22101
137.97559
135.13147
138.22101
138.22101
136.21329
138.22101
136.17245
135.23053
138.22101
138.22101
134.5516
111.5142
121.46142
113.33337
137.15771
110.200294
138.2168
138.22101
138.22101
138.22101
138.22101
95.622185
135.0574
138.22101
138.22101
130.07718
138.22101
138.22101
138.21982
137.14594
138.22101
138.22101
138.22101
113.258995
138.22101
138.22101
138.01569
115.38822
138.01517
138.22101
133.90115
138.17267
133.91727
138.22101
138.22101
138.22101
137.65729
138.19727
130.24121
133.93701
138.22101
137.95853
110.88178
138.19766
138.22101
138.22101
138.21967
138.22101
138.21298
138.2207
138.22101
138.22101
138.22101
134.80576
137.0091
127.46772
138.22101
138.22101
138.22101
138.14062
137.97397
136.0463
137.99954
137.90369
138.22101
138.22101
137.56256
94.28303
104.79958
138.2208
138.21494
138.18863
138.21396
138.22101
120.344826
138.21753
137.71625
122.06887
115.78649
138.13324
138.22101
121.50727
138.22101
137.57275
138.22101
136.85971
138.22101
92.97172
132.3428
138.21942
138.22101
132.9419
138.22101
102.623726
138.15884
138.22101
107.27477
138.22101
138.22101
128.7745
116.70965
95.95939
135.98187
138.22101
138.22101
137.3493
135.69745
138.22101
101.83881
137.94821
133.58893
135.25623
136.30502
137.8948
62.983757
100.44947
132.00327
121.81573
111.59731
127.14512
138.22101
138.22101
137.80096
115.18333
137.52591
137.75513
132.91739
131.34839
137.33398
138.11932
72.430244
138.22101
138.21494
121.1572
66.229195
137.82706
138.22101
136.89642
135.33224
131.16763
138.16818
132.83624
137.83304
137.9718
133.61588
138.22101
134.70267
137.10785
138.22101
137.72641
137.99164
82.046074
137.78586
135.71075
138.22101
138.22101
137.60104
137.8378
125.333015
138.22101
138.22101
138.22101
131.10892
135.0669
138.22101
138.22101
138.0509
130.57529
138.22101
138.1294
138.22101
120.48806
138.22101
130.76642
138.16534
128.92752
98.37673
137.83939
133.35855
138.22101
138.22101
138.22101
138.22101
138.22101
137.82419
128.53848
116.666435
138.22101
138.22101
137.55978
138.22101
138.22101
138.16241
135.50046
137.69943
138.22101
138.22101
138.18051
134.51807
138.22101
130.54141
136.92972
138.22101
114.70306
138.2186
138.22101
135.08142
138.22101
138.22101
138.22101
138.22101
137.88257
137.95001
137.95953
138.22101
125.08892
138.22101
134.93402
138.22101
138.22101
138.22101
129.58234
130.91177
138.22101
118.73797
138.16269
138.22101
138.22101
137.77637
137.51312
138.22101
138.20581
125.22648
94.93926
135.95456
138.22101
68.30215
128.28165
101.44828
138.22101
115.399055
138.18091
138.22101
137.99329
138.22101
133.98834
137.88647
138.22101
138.22101
120.78828
130.9537
132.35388
109.01354
138.22101
138.22101
127.11039
138.22101
136.39359
135.79926
137.88513
136.77676
138.22101
129.76172
138.22101
119.61741
86.651085
135.7333
138.22098
125.42614
138.22101
135.31787
90.75097
138.1554
136.66434
138.22101
134.10828
138.22101
110.82566
138.22101
138.10547
111.321434
138.22101
138.07736
138.22101
130.60413
138.22101
108.83518
138.19888
137.8739
138.22101
125.49087
110.09702
138.22101
106.11137
138.22101
137.96973
138.22101
138.22101
136.63403
138.22101
137.70154
130.50446
138.22101
138.12299
113.515205
138.22101
133.93036
138.20844
97.905876
138.22101
138.15164
138.2197
127.16444
131.15933
138.1763
138.22101
138.22101
138.22101
138.22101
75.079994
138.22101
138.22101
132.86078
55.82093
126.73678
138.10336
116.05889
137.96417
136.58957
138.22101
137.11478
138.22101
138.22101
138.22101
134.54352
138.22101
137.37247
126.77737
138.22101
138.22101
138.22101
132.63583
135.75983
138.22101
138.22101
137.22101
137.79968
138.22101
138.22101
138.22101
138.22101
138.22101
137.87604
138.22101
138.01004
121.79624
138.21964
138.22101
138.22101
138.22101
138.21774
131.99731
138.22101
137.44525
138.20392
138.22101
98.10328
138.22101
135.84354
138.22101
138.22101
138.19821
138.22101
138.22101
138.22101
138.22101
138.22101
138.12714
138.22101
138.22101
137.03577
138.22101
135.46259
135.05789
138.20139
138.13226
125.26879
138.22101
138.22101
138.01523
128.75983
138.22101
136.55896
138.0849
97.1912
138.22101
136.60977
138.22101
116.73678
135.92361
136.60336
125.0266
130.18369
91.562065
103.66065
138.16391
102.52325
135.28308
123.34023
102.59586
138.22101
138.22101
138.22101
138.22101
137.9885
138.22101
138.08432
138.18033
115.07856
133.42453
138.22101
138.0177
138.22101
138.22101
138.22101
138.22101
133.88095
137.13611
137.37872
136.983
136.34814
126.87621
137.68268
138.22101
138.22101
119.04937
138.22101
136.2941
136.48688
136.67493
135.17288
131.60489
134.23618
102.05886
135.9158
138.22101
138.22101
136.07452
128.96854
131.07211
137.68439
114.49691
60.90365
138.17395
124.490105
138.22101
138.10986
137.65561
138.22101
137.9866
135.35956
138.22101
138.21738
136.75699
134.62964
137.97653
138.21991
112.76406
138.22101
138.1867
137.63434
138.22101
134.31396
135.34036
94.66558
137.13199
138.22101
138.22101
137.77084
73.22407
138.22101
126.394264
136.16351
137.2326
138.11789
129.60547
138.22101
138.22101
138.22101
138.22101
117.00251
138.22101
138.21768
138.22101
136.9053
138.22101
138.22101
138.22101
38.955864
128.15994
138.12045
138.22101
135.91327
131.64264
138.22101
138.22101
102.31335
77.76206
138.22101
116.18969
138.22101
138.13159
138.22101
113.524055
138.22101
137.25989
136.9104
138.22101
138.22101
137.02545
137.98083
138.22101
138.22101
138.1955
138.13113
123.19138
138.203
138.22101
119.7299
138.22101
134.1835
123.67419
138.22101
138.22101
130.24005
119.09922
138.0102
138.19977
114.61851
134.45938
138.22101
133.83911
137.16263
134.42813
138.21909
137.5221
138.18982
78.75677
128.49951
138.15915
137.88504
138.22101
138.22101
138.18832
138.22101
138.22101
137.00748
138.22101
138.22101
137.29736
138.22101
138.22101
136.72235
136.70767
138.22101
138.0245
138.11844
138.22101
138.22101
138.22101
122.394585
117.08845
138.22101
108.86817
130.96262
138.22101
138.22101
136.28372
138.22101
138.22101
135.56146
131.238
138.18549
138.22101
138.22101
138.22101
137.0488
138.22101
138.22101
137.70258
138.22101
138.22101
134.7486
138.22101
136.90466
137.99023
136.88004
123.65409
138.20648
138.12158
76.76922
125.753426
138.22101
137.78934
111.255394
134.37341
137.76584
138.22101
52.746635
138.00824
138.22101
138.22101
138.22101
138.22101
138.22101
138.22101
138.22101
138.22101
128.58972
125.476295
138.22101
137.6868
138.22101
138.22101
102.0001
138.22101
138.22101
138.22101
122.88918
138.22101
78.60906
131.37686
137.32935
123.02599
133.88611
102.55576
138.22101
138.22101
136.09473
138.22101
132.42316
117.51174
118.820335
135.46121
138.22101
108.576775
136.10077
134.2814
110.67162
138.22101
138.22101
132.42047
138.17404
136.57907
138.10623
138.22101
114.632195
138.22101
138.22101
137.49008
138.12573
138.22101
131.21747
138.21866
138.22101
138.22101
137.48306
118.072044
137.75513
133.50574
138.22101
138.1
138.22101
101.05756
138.19333
138.22101
136.09079
90.40601
127.013374
138.22101
122.79546
138.22101
138.22101
123.44636
131.6131
85.63181
90.66421
78.94634
104.95353
138.01099
138.22101
137.4354
137.97006
117.56803
137.74484
114.97918
138.22101
127.40157
138.22101
138.22101
90.837395
138.22101
131.54034
136.02957
138.22101
138.22101
118.14782
138.12039
77.13099
137.1456
134.96222
138.13995
138.22101
134.18326
138.22101
138.22101
138.11084
138.22101
137.45044
132.50565
111.64718
138.22101
138.22101
137.98386
115.96555
115.26676
138.22101
131.86508
136.52759
129.59354
99.13807
138.01913
123.06411
133.2435
129.93445
138.21628
138.16846
138.19577
138.22101
116.407295
122.38085
137.77481
138.22101
118.47364
138.22101
138.22101
36.79014
138.03479
138.13885
138.22101
138.22101
138.22101
136.02026
138.13672
137.99136
138.18076
137.93344
138.22101
138.1825
131.47913
125.561455
117.11202
138.22101
63.120155
138.22101
134.00671
138.22101
138.22101
138.22101
138.22101
138.22101
99.08097
130.01886
136.00833
125.663185
138.1915
138.14658
137.06259
138.22101
138.08206
138.2055
132.64697
138.18771
135.42429
137.31546
136.1424
138.22101
134.6582
133.01111
138.22101
124.72666
120.35256
134.39081
138.22101
138.22101
131.573780263949

-0.86857605
131.573780263949
138.22101

14.5010100253446



==> plot/ch1_min.txt <==
-99.71182
-116.74313
-75.273026
-116.779
-112.1203
-115.06757
-112.84308
-110.33392
-116.17715
-111.04959
-92.17636
-110.37374
-109.36385
-112.919365
-116.21805
-115.86196
-110.96312
-116.779
-115.25712
-106.43126
-115.748474
-112.277916
-115.19748
-116.779
-115.4907
-104.057045
-113.76467
-113.1113
-113.35783
-113.319695
-116.75531
-116.779
-116.53276
-105.33457
-116.46585
-112.23801
-116.02811
-115.52742
-115.13546
-115.46884
-116.779
-109.85462
-114.7174
-87.842545
-116.25561
-116.779
-107.561356
-116.779
-113.51407
-106.655174
-111.811356
-116.32515
-115.43547
-105.439125
-116.70853
-114.490814
-116.690834
-111.92128
-83.27646
-116.76424
-95.5831
-116.14694
-116.779
-104.96586
-116.69724
-99.45621
-116.779
-107.85873
-116.75661
-115.422104
-115.05026
-112.70299
-112.2733
-116.779
-108.61092
-116.779
-116.69066
-115.52397
-116.71557
-116.254364
-115.9531
-116.779
-113.092575
-108.62821
-115.610664
-116.77058
-116.779
-115.49696
-116.779
-116.53536
-106.11467
-115.07398
-109.00512
-110.415436
-103.28321
-113.02088
-116.779
-107.71495
-115.32316
-116.779
-116.366234
-116.21169
-96.40338
-107.77819
-86.81902
-116.779
-115.787254
-107.70541
-116.779
-101.08515
-116.779
-116.779
-114.74356
-112.89729
-115.723236
-107.009575
-116.779
-96.0262
-106.181145
-116.779
-99.06037
-116.44184
-106.12443
-115.675354
-116.779
-116.26621
-111.04928
-114.28965
-114.834595
-114.11218
-115.9567
-116.779
-107.13965
-112.17633
-116.779
-116.699974
-116.779
-115.24256
-116.779
-115.44337
-109.45182
-116.779
-116.779
-116.779
-114.45946
-116.7768
-116.10486
-74.59385
-113.408775
-114.46124
-107.29396
-104.17607
-112.66976
-104.917076
-109.27236
-113.57839
-116.779
-116.779
-113.631424
-115.76809
-116.779
-113.437386
-115.78346
-113.84044
-107.08964
-115.68425
-116.75758
-116.68335
-116.779
-115.41281
-105.92312
-113.643845
-109.47858
-116.61566
-69.79564
-116.26212
-116.779
-113.2024
-115.959305
-104.3443
-116.76948
-110.21589
-116.779
-116.779
-116.779
-113.763245
-116.51316
-116.75293
-100.468254
-116.49378
-113.825195
-116.779
-109.602455
-116.779
-66.52977
-115.807625
-113.54891
-85.6347
-94.08122
-108.52431
-116.779
-113.92032
-115.853355
-104.30191
-116.779
-109.73328
-110.60184
-78.720184
-111.37837
-101.41632
-115.6494
-116.779
-116.71205
-116.533005
-110.974884
-110.05841
-116.675896
-116.779
-116.779
-116.779
-82.02005
-109.4194
-116.779
-116.47586
-112.508484
-116.74184
-116.779
-116.779
-107.69947
-115.76218
-116.779
-100.0484
-116.07788
-114.32737
-116.779
-116.49823
-116.779
-116.779
-116.73436
-116.0931
-109.54537
-114.69189
-115.336235
-116.779
-116.17229
-116.779
-116.45394
-104.13118
-115.58677
-96.31659
-111.961266
-101.01987
-102.2507
-116.76947
-110.44697
-116.779
-116.779
-115.58811
-107.83517
-116.779
-116.779
-115.24419
-58.61953
-116.779
-94.31011
-89.230835
-98.47027
-105.693756
-116.429855
-116.779
-116.779
-116.720955
-115.77881
-95.35609
-115.59392
-116.779
-111.676094
-116.50834
-115.85695
-106.83347
-116.779
-116.779
-116.760635
-116.30124
-116.779
-116.67268
-110.95982
-116.55191
-116.59575
-116.779
-115.96644
-116.779
-116.71214
-110.279335
-116.779
-95.364555
-116.53409
-114.62674
-114.43513
-116.779
-116.59649
-115.15143
-113.83948
-114.14457
-114.86232
-116.492
-116.563156
-115.569115
-116.779
-72.591934
-116.55087
-116.779
-115.660866
-116.779
-116.768585
-116.12756
-116.779
-115.52692
-102.49154
-115.13644
-116.26514
-91.93366
-105.046326
-67.49364
-116.779
-116.779
-116.779
-111.52765
-116.76635
-115.347565
-116.779
-115.56563
-106.71995
-115.48409
-116.72943
-112.67364
-116.779
-106.881516
-116.63784
-108.5848
-116.779
-103.16828
-116.57449
-111.67105
-116.779
-113.85253
-116.58654
-90.73419
-116.779
-99.93164
-113.126236
-111.50945
-116.245346
-116.779
-116.779
-113.11349
-108.58513
-116.02945
-116.779
-116.779
-37.33483
-116.07594
-114.92359
-115.79639
-116.779
-116.779
-116.45697
-116.779
-116.779
-63.370674
-116.33783
-111.93616
-116.011314
-116.7672
-116.779
-116.53256
-92.49012
-116.779
-114.05652
-116.0564
-115.8876
-115.258125
-108.18391
-105.49154
-98.04168
-116.779
-116.69112
-116.779
-116.597
-116.30384
-115.7643
-114.08666
-115.46564
-115.50568
-116.68616
-116.779
-116.779
-115.683
-115.06022
-116.7647
-116.779
-113.56191
-116.33524
-116.779
-110.15294
-102.67058
-115.20066
-112.4507
-106.892006
-116.779
-116.779
-114.20265
-116.779
-115.96949
-115.79591
-93.99368
-116.49122
-116.472626
-116.36247
-116.779
-109.33215
-116.779
-116.70432
-114.88127
-116.77694
-116.779
-116.47524
-116.598076
-112.997826
-116.64527
-116.52996
-116.779
-115.21802
-114.18021
-116.506004
-116.05886
-116.779
-99.83871
-116.779
-116.708084
-115.64371
-116.779
-114.391914
-116.779
-113.1825
-111.54464
-116.472755
-100.07216
-97.308395
-114.15265
-115.545296
-116.779
-116.779
-116.779
-113.56099
-116.779
-103.168236
-99.30838
-116.779
-111.787125
-106.87776
-116.779
-112.2283
-101.754196
-115.07222
-109.39785
-115.81822
-116.779
-116.779
-116.779
-116.535484
-108.8235
-116.055435
-108.7224
-114.29196
-112.82589
-113.17987
-112.40229
-115.74208
-116.779
-111.852974
-78.77901
-97.68958
-114.5454
-116.39326
-115.720245
-110.19567
-116.34093
-111.33864
-116.779
-116.75311
-104.20743
-99.58696
-112.1862
-114.29643
-116.779
-115.57288
-116.61793
-115.714035
-114.81436
-116.779
-80.51619
-115.4352
-115.77193
-109.776985
-116.28558
-109.43794
-116.55638
-116.779
-104.19461
-105.06297
-116.779
-116.69259
-115.32755
-114.4909
-116.779
-115.308174
-116.7765
-109.26957
-111.228325
-112.29079
-116.5859
-92.67136
-114.836555
-84.846794
-116.779
-110.56509
-109.12967
-110.72644
-115.99283
-108.674644
-112.67454
-116.39091
-113.75647
-113.95808
-112.83731
-105.8793
-115.89018
-95.6265
-109.70936
-116.28332
-116.7125
-116.779
-114.07395
-106.05523
-114.02247
-115.02577
-113.077705
-114.81941
-111.42119
-116.779
-116.779
-87.46278
-114.64879
-116.7667
-110.257935
-107.444115
-75.74202
-115.94097
-115.25229
-116.5884
-116.11027
-110.184166
-107.21866
-116.50287
-107.97559
-103.921326
-116.779
-108.236496
-116.42889
-116.751114
-105.583534
-116.68888
-114.707375
-106.89522
-114.25379
-116.779
-116.779
-116.48015
-116.779
-78.54082
-115.48124
-116.21818
-116.779
-104.50011
-116.7059
-113.783585
-116.713875
-116.495285
-116.54228
-116.779
-113.551956
-104.52265
-116.779
-116.616974
-114.85294
-116.779
-116.779
-109.57149
-115.17071
-115.98041
-116.56752
-105.24802
-116.00616
-115.66851
-116.77013
-116.74064
-112.21524
-96.18228
-116.779
-109.48341
-116.459946
-116.50726
-114.63626
-111.83459
-116.690094
-115.19609
-115.492615
-116.36926
-116.69005
-116.37016
-116.779
-116.779
-113.38401
-106.44151
-111.296715
-108.77989
-111.59994
-116.779
-114.70662
-105.99389
-115.97525
-102.91329
-116.77887
-87.563705
-115.82209
-116.779
-106.607155
-107.81877
-115.82847
-116.163185
-116.779
-116.779
-116.779
-104.00779
-116.3952
-114.85777
-115.343094
-113.416245
-110.150276
-110.77449
-116.779
-116.04831
-110.89273
-116.75021
-112.450775
-114.20315
-116.779
-116.64324
-111.516136
-116.779
-114.79614
-113.84079
-86.599686
-111.284294
-114.89222
-109.93222
-114.442444
-114.01919
-113.34471
-113.51836
-112.92221
-104.11747
-108.99022
-115.478905
-112.72226
-116.66379
-110.24873
-116.779
-98.62904
-108.57695
-116.779
-116.779
-116.779
-116.59072
-116.779
-116.779
-101.108696
-107.8695
-116.779
-113.79511
-116.453
-116.779
-109.17879
-116.779
-116.779
-116.74995
-116.7366
-97.06288
-116.77859
-116.30099
-108.88462
-101.40245
-102.57494
-115.8216
-100.69275
-113.23608
-116.54757
-110.00136
-116.779
-116.779
-114.9569
-116.10618
-114.81757
-115.22647
-115.65549
-116.779
-112.254105
-112.041306
-110.63442
-115.62203
-116.74977
-109.02777
-110.33321
-95.9514
-116.75468
-90.87157
-116.779
-106.1563
-116.57203
-111.159294
-116.779
-113.9913
-114.34507
-116.77499
-94.02364
-106.05683
-116.778786
-108.57167
-108.08986
-108.06596
-115.548416
-116.779
-116.779
-115.25783
-108.79059
-97.59242
-116.779
-115.6134
-116.779
-116.779
-112.68284
-103.06772
-116.779
-106.775604
-108.47611
-114.52385
-116.65404
-116.728546
-116.5897
-116.779
-108.89759
-116.779
-116.74301
-110.583336
-115.5476
-116.779
-116.779
-116.779
-116.779
-115.8883
-113.24015
-114.44165
-116.08959
-108.58637
-116.09115
-115.13934
-85.847275
-116.68544
-112.80705
-116.61159
-116.15322
-116.779
-116.42991
-116.7138
-113.6863
-116.779
-116.49398
-101.95529
-116.779
-116.45679
-116.48038
-91.65903
-115.358376
-113.414734
-116.12703
-116.779
-116.38058
-105.63119
-116.779
-108.37339
-81.30507
-112.659874
-116.66808
-116.44758
-105.31147
-114.0164
-116.779
-112.06978
-116.749176
-116.779
-107.300064
-111.3854
-109.01733
-102.66777
-116.779
-116.779
-101.18373
-108.95229
-113.58722
-114.65368
-116.779
-115.412155
-116.09797
-111.72007
-116.43967
-112.04998
-101.68142
-116.73174
-112.81042
-116.779
-112.52027
-116.663605
-116.779
-116.55828
-114.40465
-114.95119
-116.779
-114.308914
-116.282425
-115.59365
-116.779
-114.78558
-40.39888
-116.61802
-105.16958
-112.743904
-116.08089
-112.4555
-71.46553
-104.24066
-115.97751
-101.02258
-113.85951
-116.779
-115.91842
-98.79939
-116.779
-113.67076
-116.779
-114.56873
-116.779
-100.00905
-116.779
-114.92521
-116.53124
-116.29854
-115.55626
-114.157524
-116.779
-116.779
-111.08887
-107.242836
-111.85474
-114.8421
-116.779
-116.701546
-115.95907
-116.73023
-114.75972
-113.124344
-113.84685
-110.94092
-116.779
-116.779
-116.779
-95.07441
-116.0819
-116.779
-108.43656
-109.23902
-116.779
-116.779
-115.496544
-112.3699
-115.63853
-111.59117
-107.355804
-116.57878
-116.67714
-115.97163
-116.25391
-111.72081
-111.22426
-116.60892
-116.779
-116.779
-98.4998
-116.779
-114.86157
-97.98001
-116.779
-116.77323
-105.32382
-110.284904
-116.779
-116.779
-116.133965
-106.113464
-116.779
-116.70419
-116.760315
-116.779
-115.85576
-116.779
-110.92366
-113.91937
-112.05312
-116.779
-116.61299
-116.779
-116.779
-106.065025
-108.82079
-114.79389
-116.3359
-112.86425
-116.513565
-116.779
-115.244606
-116.779
-116.528725
-116.779
-116.304794
-114.95492
-115.13104
-116.63647
-116.779
-113.50967
-116.779
-116.779
-113.003265
-116.779
-116.779
-116.77535
-116.779
-116.779
-116.779
-102.76271
-105.377426
-116.00915
-107.20623
-113.2134
-116.399025
-116.20008
-116.735306
-114.710106
-116.779
-114.941666
-113.74193
-116.779
-116.0893
-108.29642
-116.7517
-14.247948
-116.779
-115.28302
-109.66359
-116.779
-116.53327
-50.797157
-116.779
-116.76341
-116.735466
-115.16693
-116.777306
-100.85966
-112.13594
-109.380806
-108.24619
-116.70297
-109.89622
-113.876656
-113.41039
-116.779
-115.13648
-116.59244
-107.199585
-113.649
-110.40295
-112.059004427

-116.779
-112.059004427
-14.247948

9.09059398214878



==> plot/ch2_max.txt <==
131.04727
131.32
124.14416
131.2858
66.4918
131.06808
131.31952
131.32
131.31787
131.32
109.218575
131.32
124.40951
113.07972
113.847145
109.653435
126.41482
131.32
131.21805
119.70074
131.32
127.816795
131.22308
131.32
102.07653
131.28482
121.18493
131.28073
9.242149
129.83762
131.32
36.906868
131.2359
131.2201
111.31907
126.124306
125.081795
131.32
130.3151
129.12573
124.75356
121.03472
129.63373
129.69717
130.45483
131.01569
129.0488
131.32
131.1687
112.300285
129.9703
130.9104
131.32
131.32
131.32
131.26675
118.92017
102.00262
96.30825
131.3115
130.7323
131.26715
131.32
131.32
131.31934
131.32
131.32
127.42916
130.96536
131.20709
128.73389
125.63679
117.64382
103.09795
131.32
131.32
131.06244
131.18304
126.386894
128.10303
125.34719
95.73148
128.10114
131.32
131.32
131.32
131.31317
131.32
130.6695
131.32
131.3129
117.62217
130.36142
131.32
127.075935
130.34268
130.49487
130.62177
126.56832
131.29803
131.32
130.41101
131.2951
131.32
125.17852
131.32
130.82202
129.8996
131.32
130.25015
130.45749
131.32
130.75113
97.84576
124.87821
130.91345
131.16296
130.1513
130.73663
131.27985
100.77944
111.54447
121.15707
127.241295
124.97341
123.81704
123.25399
131.32
130.81549
128.7175
131.32
126.510765
110.62115
131.31857
131.31573
131.11179
123.879005
131.09512
123.13172
129.43933
130.49597
130.54941
130.54312
130.98523
130.8917
131.32
130.92133
131.32
123.812645
131.20654
130.72
105.85705
80.91581
131.08975
131.32
130.96942
131.32
131.27313
127.255135
131.08813
120.0955
110.816444
117.636086
129.55737
124.25538
128.28156
130.47644
130.70541
131.1788
131.20444
85.1097
130.4924
131.11609
131.15656
122.16369
131.27841
131.19464
131.32
130.73206
128.23141
131.31937
109.976814
131.03311
130.84192
130.84656
119.0158
124.070274
131.32
131.3013
130.57816
115.81876
131.2976
108.96177
118.47364
131.32
130.67172
112.00564
131.32
131.32
123.54789
131.32
129.86722
130.0517
131.32
130.06891
129.48581
102.87243
130.76208
113.08068
131.3179
101.303795
131.25702
131.1771
130.60144
131.26114
131.32
131.14368
127.06071
131.32
130.60959
130.03244
131.31525
130.89526
130.67935
128.8422
131.32
131.30353
131.22192
130.82913
131.32
131.32
130.72122
131.1867
131.27817
130.8577
126.51902
131.27374
130.29587
131.31995
131.32
131.29324
131.32
130.8974
130.55334
120.63206
131.30093
130.49368
101.25829
131.02335
131.07303
131.3182
130.51291
131.32
131.06702
131.30154
131.32
131.32
131.32
131.28613
130.1081
123.78185
131.19577
131.32
131.32
131.25854
123.36953
128.03967
130.47217
130.34015
131.32
131.32
130.60742
76.57188
106.898155
130.54736
131.27612
131.32
131.01004
131.28168
125.460976
131.22025
124.83518
120.248055
104.57186
130.28229
131.32
120.58828
131.32
130.63947
131.32
124.9307
131.18826
72.71421
131.25098
130.97626
131.32
129.14041
131.32
127.02619
131.16852
127.675255
105.042015
130.91876
131.1174
127.72346
122.015526
90.37597
129.9877
130.85559
131.32
129.14514
124.255745
131.25687
82.84252
130.74927
128.92795
127.71633
129.35297
131.28046
74.6571
121.7685
130.24115
122.64611
107.115105
131.32
131.32
131.32
131.1659
94.2665
127.72779
130.17484
131.26315
117.66337
128.96893
124.52441
66.32807
131.07364
130.88309
106.42292
76.45255
130.92606
131.32
130.38791
125.91186
123.662254
131.10913
131.3068
130.4484
131.26028
127.16729
131.32
130.84521
128.70428
131.03366
128.92914
130.74084
81.07049
130.61188
131.29776
131.11035
131.09918
130.28351
128.21689
113.854576
131.32
131.32
131.2414
121.14568
130.93372
131.32
131.02573
130.76224
127.30088
130.96997
130.2633
131.10098
115.73771
131.32
110.41898
130.84
109.53188
118.82894
131.17825
129.76904
130.98611
131.32
131.31699
131.32
131.32
130.57123
122.842384
114.515495
131.32
131.32
129.5784
131.31726
131.32
131.32
130.89233
131.32
131.32
131.30069
131.22083
127.61707
131.32
112.037636
130.53015
131.32
114.681984
131.01776
131.32
128.99808
130.33392
131.32
131.32
131.32
131.1222
131.32
130.64001
131.32
120.03454
131.31952
129.90952
131.30273
131.32
131.32
130.1579
131.29779
131.27133
131.32
130.05862
131.19171
131.32
131.32
131.32
131.32
131.28809
130.62772
86.793175
128.3718
130.93192
73.17223
123.02505
78.12298
131.32
113.79856
131.28186
131.32
130.86572
131.32
126.64333
131.28745
131.11005
131.32
102.47306
111.0557
123.78597
121.28559
131.32
129.52716
131.11905
131.32
131.2757
120.489174
130.59839
131.32
131.24442
122.27201
131.11548
110.005165
106.854774
81.98104
121.05891
130.53528
131.29797
128.41687
115.2524
128.38626
131.20291
131.32
121.90211
131.32
108.00181
131.32
131.27701
103.955345
131.32
124.29301
131.32
130.62659
131.32
85.706566
131.28967
131.08597
130.88306
123.369865
127.104836
131.0693
118.80985
131.28506
130.83789
131.19904
131.32
128.46725
131.32
129.28043
126.66628
131.32
131.32
109.85453
131.31757
129.82196
130.98837
87.223595
131.32
131.32
130.80008
129.76288
131.32
131.24582
131.32
131.32
131.32
131.32
73.353325
131.32
131.32
129.82239
92.29693
130.6348
130.27536
95.302864
129.42505
130.72766
131.21545
128.1525
130.30618
130.85455
131.32
130.41492
131.32
130.9436
131.32
131.02286
131.03204
131.32
130.31787
128.15723
131.32
131.32
130.32
129.78036
131.1117
131.32
131.32
130.3088
131.28128
118.28199
131.31476
131.10904
108.58097
130.97394
131.32
131.17249
131.25394
130.72675
125.495995
130.93567
130.51053
130.95795
130.97305
124.60949
131.32
129.91165
131.32
131.32
131.30896
131.32
130.6402
131.24838
131.30023
131.32
131.32
131.32
130.69962
130.62686
131.32
131.06717
130.60977
131.32
127.73728
128.52814
130.92813
131.29227
131.00812
126.645256
131.32
129.07687
130.6633
98.89268
131.32
130.88382
131.21411
100.2611
114.73467
130.81378
113.4304
115.36062
79.25179
101.85587
131.30255
82.03596
117.99781
118.26772
106.412865
131.31857
131.32
131.32
131.20822
131.29544
131.32
131.32
129.67352
109.13261
126.52354
131.32
129.89746
131.32
130.9473
131.22433
131.32
118.30645
129.18036
130.22769
124.73217
129.88025
119.97521
125.88242
131.32
131.02725
122.749016
130.93744
128.30173
130.90936
131.21213
131.32
131.13208
124.8305
94.82636
126.76067
131.32
131.32
130.78683
130.73688
124.37199
130.57364
129.99203
44.197365
131.32
116.5891
131.32
130.75873
129.81454
131.32
131.0856
130.72214
131.31635
130.15842
120.03454
129.56595
130.5267
131.32
77.330315
131.27899
131.2409
130.81851
131.32
130.99261
128.61172
84.63331
131.27628
130.41388
131.21423
131.15573
55.833885
131.32
115.577034
130.04211
129.99661
131.2348
129.19977
130.41403
131.32
131.32
131.32
122.35772
131.32
131.04416
131.32
127.41619
131.32
131.32
131.31775
32.363213
121.25895
131.21945
131.32
128.923
39.68641
131.32
131.32
87.577736
119.47352
130.84848
129.13443
131.13004
131.32
131.32
92.2947
131.32
127.17599
127.609795
131.32
131.32
130.12445
130.66397
129.03577
131.32
131.20798
131.32
128.80539
129.34021
131.2757
121.11994
131.3115
130.00275
117.12406
131.32
131.32
128.2232
111.235176
129.46219
130.50522
131.24203
130.68094
131.32
131.30328
131.20065
115.90171
131.13586
129.49896
130.88516
71.52213
128.4083
131.32
131.14609
131.27457
131.32
131.20752
131.32
131.31653
128.8458
131.32
110.380424
128.8841
131.32
131.06305
130.65872
129.92505
131.32
130.8714
130.76791
131.32
131.16327
131.31027
112.89277
104.549904
131.32
101.12267
129.67813
126.24386
131.32
131.10596
131.27417
131.30438
130.39093
130.56201
130.90842
131.32
131.32
120.544685
131.09622
131.20837
131.32
129.67645
131.19608
131.32
125.255165
130.46457
131.32
130.41687
128.435
124.35908
127.31832
131.3034
67.70176
130.85757
131.32
130.01144
81.98931
131.29248
129.69357
131.28253
59.756416
130.97412
131.32
131.32
131.21542
130.63095
131.32
131.32
131.32
131.32
121.68871
126.42898
131.056
129.93454
131.32
130.77936
93.426765
131.32
131.32
131.32
130.9823
131.00125
111.55016
128.09521
131.32
114.104195
130.31726
92.887474
131.32
131.26791
130.79874
131.20673
126.964775
100.827
109.07502
130.86777
131.32
131.26535
125.88604
131.32
105.21772
130.8125
131.32
121.01972
130.91052
131.28824
130.87247
131.32
115.39834
131.32
129.73727
130.58908
131.10254
131.32
131.30551
131.3053
131.32
131.32
126.15902
111.27279
128.42474
131.30759
130.87738
130.0116
131.29819
93.5288
131.19806
131.32
129.18979
71.520454
131.1958
131.27795
131.32
131.32
131.32
131.0217
131.14618
100.27616
98.62937
90.80222
131.16733
131.0112
131.32
130.98657
130.04193
118.402824
131.32
105.47889
131.32
128.11447
128.6738
131.30328
99.633095
131.30081
120.82806
130.81467
131.31326
131.32
121.84327
131.23792
81.13821
131.31961
117.8399
108.37078
131.32
131.07852
131.26807
131.22003
131.11386
131.32
131.32
125.648705
126.567116
131.32
131.1735
131.19876
96.05973
106.746284
131.32
128.44626
122.50547
130.07736
105.04391
130.44641
123.945244
126.34249
121.7757
130.69992
131.15375
131.09784
131.32
99.4687
99.7965
130.97864
131.2844
129.31302
129.32373
131.26208
67.53509
130.4422
131.28888
131.14981
131.32
131.26108
127.76258
130.09073
131.00522
130.84729
127.37545
130.86935
130.8248
116.415474
129.48346
129.37439
131.32
66.44404
131.32
126.53846
131.32
131.32
131.32
131.32
131.32
92.17997
125.31844
124.38337
127.697945
130.84775
131.24512
129.05273
131.32
131.17221
131.14828
124.67013
131.32
128.15936
131.21063
130.08337
131.32
124.402275
130.71558
131.00061
131.1912
115.55143
131.05304
131.19995
131.11047
125.396859395001


9.242149
125.396859395001
131.32

13.57524691617



==> plot/ch2_min.txt <==
-107.01933
-123.670975
-85.51268
-123.68
-121.836205
-119.83118
-120.143585
-116.57639
-123.37087
-122.12854
-36.830315
-119.48766
-117.38338
-102.70183
-123.29756
-123.68
-120.96187
-123.68
-123.672676
-119.24072
-123.55396
-119.82901
-120.45773
-123.68
-121.015854
-116.13683
-123.187935
-114.33472
-122.83397
-122.75462
-123.68
-123.68
-123.66948
-115.63851
-123.582954
-123.329315
-122.29839
-123.31574
-123.68
-123.49875
-123.68
-110.95772
-122.64389
-103.51215
-123.6252
-123.68
-115.37362
-123.68
-119.50997
-106.33848
-123.19608
-123.39988
-122.608215
-108.70303
-123.67821
-123.20633
-123.36086
-123.22002
-96.0119
-123.50429
-109.6415
-123.5213
-123.68
-114.3628
-123.602196
-120.32791
-123.68
-95.48404
-122.379875
-123.24125
-119.0783
-119.35884
-113.88894
-123.68
-115.318
-123.68
-123.68
-123.66853
-123.68
-123.25485
-123.06563
-123.68
-121.729225
-119.68898
-122.62131
-123.66214
-123.68
-123.054276
-123.68
-123.38595
-121.46837
-115.89272
-112.2319
-119.37665
-113.86478
-119.80454
-123.68
-110.27371
-123.0257
-123.68
-123.30845
-123.4527
-123.68
-106.26577
-91.04228
-123.68
-122.737335
-123.250946
-123.68
-101.54217
-123.68
-121.14112
-122.6602
-123.68
-122.62424
-110.12619
-123.68
-97.68193
-114.30626
-123.68
-111.007126
-123.090866
-105.64637
-122.93308
-123.68
-123.16721
-123.49328
-107.77682
-121.918045
-121.15868
-123.68
-123.347984
-113.85973
-122.49139
-123.68
-123.67031
-123.68
-123.16408
-123.68
-123.25657
-116.35282
-122.81695
-123.68
-123.68
-121.13236
-123.61298
-122.26056
-93.48563
-122.06449
-123.67632
-93.40527
-113.80048
-119.53473
-111.28466
-123.68
-123.39645
-123.68
-123.607704
-123.20237
-123.316826
-123.68
-123.68
-123.67805
-121.199776
-115.86856
-121.99764
-123.651085
-123.68
-123.68
-123.68
-112.13966
-117.62165
-115.128
-123.68
-81.201584
-122.10116
-123.68
-121.55704
-122.979965
-109.94068
-123.68
-120.109795
-123.68
-123.68
-123.68
-120.723885
-109.80711
-123.68
-108.05605
-123.68
-123.68
-123.68
-115.17683
-123.68
-64.30078
-123.60149
-123.67027
-117.72472
-103.82565
-121.821884
-123.68
-123.67967
-120.6818
-113.186356
-123.68
-119.462975
-119.23903
-66.20305
-109.57279
-112.65646
-120.16109
-123.68
-123.67119
-123.57059
-119.9604
-123.68
-123.49913
-123.68
-123.68
-123.68
-121.34683
-123.58268
-123.68
-123.602234
-122.70552
-123.67123
-123.68
-123.636475
-117.842384
-123.3332
-123.68
-110.94792
-123.33806
-123.61345
-123.68
-123.024536
-123.68
-123.68
-123.68
-122.775986
-116.263985
-122.79374
-122.987656
-123.68
-123.39944
-123.68
-123.54618
-113.82268
-122.48777
-120.31108
-119.76711
-108.1514
-109.58622
-123.66871
-120.48454
-123.68
-123.68
-122.48911
-114.44566
-123.68
-123.68
-123.38827
-57.915054
-123.68
-111.60493
-101.90663
-101.44151
-123.68
-123.40008
-123.68
-123.68
-123.61148
-122.2411
-105.08213
-123.34079
-123.612976
-121.00381
-123.57347
-123.436806
-111.125305
-123.68
-123.68
-123.66164
-123.6594
-123.68
-122.78759
-110.980446
-123.64547
-123.68
-123.68
-123.10877
-123.68
-123.68
-121.94087
-123.68
-107.10841
-120.51502
-123.133736
-123.68
-123.68
-123.66321
-123.57918
-121.04725
-123.26408
-123.53116
-123.44267
-123.64608
-123.30571
-123.68
-77.49661
-123.53101
-123.68
-123.57805
-123.68
-122.41511
-123.41302
-123.68
-122.86538
-101.62619
-104.26536
-123.61755
-92.9192
-113.239105
-71.9386
-123.30388
-123.68
-123.68
-121.288055
-123.68
-121.93519
-123.68
-121.82205
-116.45208
-123.03414
-123.68
-120.80794
-123.68
-120.15378
-123.24275
-123.68
-123.68
-105.10039
-123.68
-120.11961
-123.68
-119.87608
-122.62829
-117.931915
-123.68
-108.37765
-120.92665
-123.51512
-123.68
-123.68
-123.68
-120.8778
-114.40158
-121.95857
-123.68
-123.68
-36.443993
-123.54457
-123.05095
-121.97414
-123.68
-123.68
-123.539795
-123.68
-123.68
-65.93248
-123.60043
-120.47816
-113.585846
-123.67203
-123.68
-123.68
-116.655464
-123.68
-122.47501
-123.48062
-123.10951
-123.03587
-115.33994
-123.68
-108.612
-123.68
-123.65661
-123.68
-123.65967
-123.68
-123.57843
-122.83043
-123.68
-123.331505
-123.68
-123.68
-123.68
-122.55935
-119.463104
-123.68
-123.68
-123.68
-122.04464
-123.68
-117.05394
-122.24766
-123.449615
-123.68
-96.902115
-123.68
-123.68
-121.43752
-123.68
-122.427216
-123.61372
-106.02295
-123.59474
-123.68
-123.50852
-123.68
-118.56973
-123.68
-123.32661
-122.81386
-123.67794
-123.68
-116.82811
-123.68
-123.56279
-123.28637
-123.62676
-123.68
-123.327934
-121.072174
-123.68
-123.37886
-123.68
-108.33822
-123.68
-123.68
-121.90125
-123.68
-112.80577
-123.68
-121.77903
-121.393684
-120.68302
-107.13873
-106.82581
-96.19156
-123.24851
-123.68
-123.68
-123.68
-119.48156
-123.68
-108.17736
-106.43541
-123.68
-119.24139
-114.06887
-123.68
-120.404495
-123.68
-122.31266
-116.364204
-122.27747
-123.68
-123.68
-123.68
-119.29459
-123.57064
-123.53736
-117.406685
-120.656364
-122.27291
-121.54167
-119.86959
-123.484436
-123.68
-118.37598
-85.56535
-102.091835
-122.96275
-123.68
-123.618576
-120.00769
-123.581314
-113.27736
-123.66001
-122.76972
-114.7075
-123.62532
-122.99921
-121.02128
-123.68
-114.296616
-123.50875
-99.37451
-123.13343
-123.68
-78.89104
-122.88827
-123.67203
-117.81769
-123.619736
-119.44473
-123.60257
-123.5429
-118.65913
-113.701126
-123.68
-123.68
-122.4367
-121.80092
-123.68
-123.54724
-123.68
-117.48972
-122.36447
-119.7123
-123.4869
-116.602684
-118.562416
-93.17945
-123.68
-116.61252
-112.071434
-116.81656
-122.48435
-110.97547
-123.15406
-123.68
-122.5562
-119.43787
-123.45246
-107.66918
-123.53896
-115.88604
-111.090836
-123.146774
-123.59087
-117.74719
-120.12716
-76.358765
-122.02104
-98.3315
-119.97871
-123.68
-123.0259
-123.68
-123.68
-85.285645
-111.11272
-123.68
-118.90422
-117.50445
-92.48083
-123.68
-122.15329
-123.245346
-123.01127
-113.08796
-118.102264
-123.354675
-117.16523
-110.561226
-123.68
-118.59365
-123.64693
-123.517204
-110.81082
-119.758064
-123.68
-115.67693
-121.70094
-123.68
-123.68
-123.68
-123.68
-86.95761
-123.39437
-108.97726
-123.68
-119.22398
-123.68
-119.60216
-123.68
-123.39868
-123.68
-123.68
-121.74262
-113.105896
-123.68
-123.643425
-122.3544
-115.49263
-123.68
-120.01251
-123.284935
-123.67454
-123.53351
-112.45772
-123.68
-123.536606
-123.68
-123.68
-121.22166
-116.819595
-123.68
-118.36209
-123.67289
-118.845116
-118.289604
-113.89963
-123.591095
-123.45406
-121.609634
-123.6778
-123.68
-123.68
-123.68
-123.68
-106.28652
-113.342514
-118.509766
-113.888245
-118.50094
-123.68
-121.720276
-102.106514
-123.565704
-115.02059
-123.677986
-100.17353
-123.68
-123.68
-123.467155
-115.309906
-123.68
-123.68
-123.68
-123.68
-123.68
-109.90408
-123.68
-123.24534
-122.10502
-118.55368
-114.00479
-117.76807
-123.68
-123.14264
-122.76307
-123.68
-122.091576
-123.61066
-123.68
-122.20806
-123.33486
-123.68
-122.68995
-122.60796
-93.174255
-118.185295
-121.25791
-117.99097
-123.04759
-113.738495
-123.38239
-123.46367
-121.459526
-120.64805
-116.58203
-113.97641
-121.81576
-123.511635
-114.51811
-123.68
-123.68
-117.28569
-123.68
-123.68
-123.68
-112.14923
-123.67194
-123.68
-117.79845
-115.11276
-123.68
-119.712036
-123.576065
-123.68
-118.02849
-123.68
-123.68
-123.68
-123.68
-112.46832
-123.68
-123.53325
-115.41435
-114.043884
-120.430305
-122.7226
-107.59375
-113.425575
-123.65753
-121.49236
-123.68
-123.68
-122.0749
-123.380684
-123.68
-95.87187
-123.29705
-123.68
-116.47165
-111.37054
-118.35716
-123.638054
-123.68
-118.21749
-122.91558
-107.86181
-123.64887
-109.81987
-123.49801
-104.860664
-123.07221
-116.48148
-123.68
-123.48233
-118.9351
-123.68
-94.924644
-115.346695
-123.68
-123.68
-116.66191
-118.53424
-121.71828
-123.68
-123.68
-116.30127
-117.83204
-102.98672
-123.68
-123.001785
-123.68
-123.68
-119.61468
-108.79553
-123.68
-116.34916
-118.81469
-120.01879
-123.68
-123.67697
-123.68
-123.68
-117.29847
-123.68
-123.68
-118.86043
-123.27895
-123.68
-123.68
-123.68
-123.68
-123.20656
-122.133606
-122.74702
-123.07482
-97.21192
-118.42591
-122.590164
-87.880516
-123.63284
-119.140144
-123.68
-123.057236
-121.07428
-123.4745
-123.68
-123.15128
-122.66099
-123.67866
-108.16819
-123.68
-123.62833
-123.68
-89.24803
-122.665
-121.033646
-123.60856
-123.68
-122.62029
-111.397865
-123.68
-111.90334
-85.10791
-122.42621
-123.68
-123.68
-118.198784
-123.68
-123.68
-121.11241
-123.529236
-123.68
-115.17599
-123.133354
-117.43916
-117.73913
-123.68
-123.492355
-108.8397
-118.64463
-122.57991
-121.55468
-123.68
-122.36566
-122.99897
-106.516014
-123.68
-120.14569
-118.02513
-123.53665
-121.3166
-123.68
-121.30544
-123.4083
-123.68
-123.68
-123.68
-121.985756
-123.68
-123.5488
-121.568596
-123.37557
-123.113525
-123.32608
10.679039
-123.68
-111.48963
-122.91372
-123.61418
-120.61273
-68.86093
-120.02052
-122.57367
-109.61879
-122.60482
-123.68
-123.614914
-106.05853
-123.68
-120.371895
-123.23556
-122.81234
-123.68
-112.84271
-123.68
-122.616066
-123.65382
-123.40641
-122.705414
-122.108055
-123.68
-123.68
-120.98516
-117.71558
-122.1979
-107.90259
-123.68
-123.60255
-123.592186
-123.68
-122.515594
-122.52405
-123.679054
-119.179115
-123.68
-123.68
-123.68
-102.71926
-123.150734
-123.67512
-114.257454
-110.34928
-123.68
-123.68
-123.60437
-119.58186
-122.29681
-93.181305
-119.336136
-116.93521
-78.54256
-122.41939
-122.96375
-117.08096
-119.43625
-123.42462
-123.68
-123.68
-102.66202
-123.65046
-123.4209
-111.265854
-123.68
-123.67888
-114.88817
-119.92197
-123.68
-123.68
-123.672195
-113.014465
-123.68
-123.653854
-123.661316
-123.68
-93.994675
-123.68
-119.34494
-122.16796
-121.280266
-123.68
-123.32109
-123.68
-123.68
-114.04922
-119.73098
-123.03387
-123.20495
-122.319565
-123.68
-123.68
-123.68
-123.68
-107.38412
-123.68
-122.604515
-123.36671
-123.67331
-122.90833
-123.68
-122.00827
-123.68
-123.68
-109.66452
-123.68
-123.68
-123.68
-123.68
-123.68
-123.68
-104.027374
-117.8694
-123.659164
-123.68
-118.403275
-123.53726
-123.31916
-123.68
-110.51507
-123.68
-121.94183
-114.7919
-123.41602
-122.315384
-118.70691
-123.67718
-19.543922
-123.68
-122.18402
-117.63224
-102.10225
-122.431145
-63.3365
-123.61175
-123.67722
-123.672615
-122.32058
-123.67831
-108.006775
-118.70981
-117.847404
-117.039375
-123.68
-119.649734
-120.816925
-123.38999
-123.68
-123.497604
-123.66238
-120.969574
-123.32133
-122.1479
-119.011890146999


-123.68
-119.011890146999
10.679039

10.6172898513883


